Local Topology Measures of Contextual Language Model Latent Spaces With Applications to Dialogue Term Extraction

A common approach for sequence tagging tasks based on contextual word representations is to train a machine learning classifier directly on these embedding vectors. This approach has two shortcomings. First, such methods consider single input sequences in isolation and are unable to put an individual embedding vector in relation to vectors outside the current local context of use. Second, the high performance of these models relies on fine-tuning the embedding model in conjunction with the classifier, which may not always be feasible due to the size or inaccessibility of the underlying feature-generation model. It is thus desirable, given a collection of embedding vectors of a corpus, i.e., a datastore, to find features of each vector that describe its relation to other, similar vectors in the datastore. With this in mind, we introduce complexity measures of the local topology of the latent space of a contextual language model with respect to a given datastore. The effectiveness of our features is demonstrated through their application to dialogue term extraction. Our work continues a line of research that explores the manifold hypothesis for word embeddings, demonstrating that local structure in the space carved out by word embeddings can be exploited to infer semantic properties.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> figures/data-sgd-test_model-roberta-base_kendall_corr_matrix.csv <==
,codensity_1,codensity_128,codensity_512,W_0,W_1,lm_perplexity,lm_ft_perplexity
codensity_1,0.9999999999999999,0.7578994503817311,0.6999167128959828,0.6523311678802917,0.47274308172576457,0.288166234092708,0.41164123833251015
codensity_128,0.7578994503817311,1.0,0.9110195344126174,0.7431478236325695,0.5245167688266809,0.3185672592378407,0.4393061046820358
codensity_512,0.6999167128959829,0.9110195344126175,1.0,0.7067965079090545,0.5082153735181253,0.3258012711319179,0.4375539776125986
W_0,0.6523311678802917,0.7431478236325695,0.7067965079090545,1.0,0.7040767719656359,0.2978374018781671,0.3785096020612752
W_1,0.4727430817257646,0.5245167688266809,0.5082153735181253,0.7040767719656359,1.0,0.2793853316544096,0.2973950139925456
lm_perplexity,0.288166234092708,0.3185672592378406,0.325801271131918,0.2978374018781671,0.2793853316544096,1.0,0.6978826831708705
lm_ft_perplexity,0.41164123833251015,0.4393061046820358,0.43755397761259857,0.37850960206127526,0.2973950139925456,0.6978826831708705,1.0


==> figures/data-sgd-test_model-roberta-base_kendall_p_matrix.csv <==
,codensity_1,codensity_128,codensity_512,W_0,W_1,lm_perplexity,lm_ft_perplexity
codensity_1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
codensity_128,0.0,0.0,0.0,0.0,0.0,0.0,0.0
codensity_512,0.0,0.0,0.0,0.0,0.0,0.0,0.0
W_0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
W_1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
lm_perplexity,0.0,0.0,0.0,0.0,0.0,0.0,0.0
lm_ft_perplexity,0.0,0.0,0.0,0.0,0.0,0.0,0.0

